FLAMINGO: Galaxy formation and feedback effects on the gas density and velocity fields

Most of the visible matter in the Universe is in a gaseous state, subject to hydrodynamic forces and galaxy formation processes that are much more complex to model than gravity. These baryonic effects can potentially bias the analyses of several cosmological probes, such as weak gravitational lensing. In this work, we study the gas density and velocity fields of the FLAMINGO simulations and compare them with their gravity-only predictions. We find that, while the gas velocities do not differ from those of dark matter on large scales, the gas mass power spectrum is suppressed by up to $\approx 8\%$ relative to matter, even on gigaparsec scales. This is a consequence of star formation depleting gas in the densest and most clustered regions of the universe. On smaller scales, $k>0.1 \, h / \rm Mpc$, the power suppression for both gas densities and velocities is more significant and correlates with the strength of the active galactic nucleus (AGN) feedback. The impact of feedback can be understood in terms of outflows, identified as gas bubbles with positive radial velocities ejected from the central galaxy. With increasing feedback strength, the outflowing gas has higher velocities, and it reaches scales as large as $10$ times the virial radius of the halo, redistributing the gas and slowing its average infall velocity. Interestingly, different implementations of AGN feedback leave distinct features in these outflows in terms of their radial and angular profiles and their dependence on halo mass. In the future, such differences could be measured in observations using, for example, the kinetic Sunyaev-Zeldovich effect.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
